Kirigami, the Verifiable Art of Network Cutting

We introduce a modular verification approach to network control plane verification, where we cut a network into smaller fragments to improve the scalability of SMT solving. Users provide an annotated cut which describes how to generate these fragments from the monolithic network, and we verify each fragment independently, using the annotations to define assumptions and guarantees over fragments akin to assume-guarantee reasoning. We prove this modular network verification procedure is sound and complete with respect to verification over the monolithic network. We implement this procedure as Kirigami, an extension of NV - a network verification language and tool - and evaluate it on industrial topologies with synthesized policies. We observe a 2-8x improvement in end-to-end NV verification time, with SMT solve time improving by up to 6 orders of magnitude.

==> data/fat-merged-e2e-01-18.dat <==
# input: fatpol-merged-2022-01-18.csv, operations: ['Entire Program'], behavior: max
# 01-18 edit: change 0.000000 to 28800.000000 for 500 full (timeout)
nodes         full    horizontal    monolithic          pods      vertical
20        1.957047      1.439432      1.755546      1.435683      1.384297
80       84.292452     48.699500     98.599987     42.441721     43.714952
125     331.856426    185.102879    376.619518    155.381047    186.179693
180    1078.069264    573.979341   1738.332231    474.738370    545.187059
320    7302.732920   3888.149667  11725.849085   2886.077278   3501.626629
500   28800.000000  18955.940991  28478.488007  14836.250708  17179.285313


==> data/fat-merged-z3-01-18.dat <==
# input: fatpol-merged-2022-01-18.csv, operations: ['z3 time'], behavior: max
# change 20 full 0.000000 to 0.0100000 (minimum)
# change 500 full 8.237143 to 0.060000 (noise; see "weirdness" email to Ryan and Aarti)
nodes      full  horizontal  monolithic       pods  vertical
20     0.010000       0.040       0.582   0.020000     0.070
80     0.010000       0.814      49.552   0.132000     3.938
125    0.010000       2.200     164.316   0.340000    37.208
180    0.022000       4.784    1064.086   0.732000    89.066
320    0.040000      18.370    7201.528   3.302000   449.348
500    0.060000      59.760    7202.398  10.581667  2411.800


==> data/fat20-e2e-cmp.dat <==
# fat-merged 01-18, sp 01-14, maint 01-14
benchmark       full    horizontal       monolithic           pods      vertical
SP       3467.243485   1147.547206      7711.120243     910.405348   1283.361483
FAT     28800.000000  18955.940991     28478.488007   14836.250708  17179.285313
MAINT    2805.071832   2029.644497      7410.436433    1128.900218  10523.182767


==> data/fat20-z3sum-cmp.dat <==
# fat-merged 01-18, sp 01-14, maint 01-14
benchmark	 full	horizontal	monolithic	   pods	 vertical
SP         12.432        8.580    6760.884    6.828   717.582
FAT     43.776083    72.543333    7202.398   39.925  4151.948
MAINT      53.956     1004.352    6323.338  219.556  9952.804


==> data/maint-e2e-01-14.dat <==
# input: data/maint-results-2022-01-14.csv, operations: ['Entire Program'], behavior: max
nodes         full   horizontal   monolithic         pods      vertical
20        0.818439     0.611417     0.792085     0.593628      0.601988
80       16.476251    14.108958    14.509282     8.622018     20.054298
125      52.082480    45.330408    83.436158    26.459229    122.950120
180     160.506967   113.174465   499.086045    59.194110    377.522138
320     783.921785   555.098030  2586.696110   290.274291   3313.001711
500    2805.071832  2029.644497  7410.436433  1128.900218  10523.182767

==> data/maint-z3-01-14.dat <==
# input: data/maint-results-2022-01-14.csv, operations: ['z3 time'], behavior: max
nodes  full  horizontal  monolithic    pods  vertical
20     0.01       0.146       0.360   0.040     0.130
80     0.02       6.888       8.672   0.300     7.846
125    0.04      21.344      63.586   0.796    59.824
180    0.05      49.422     447.730   1.808   179.642
320    0.09     235.568    2312.458  16.932  2269.950
500    0.15     903.084    6323.338  92.288  5394.204

==> data/rand-z3-01-19.dat <==
# input: data/rand-merged-results-2022-01-19.csv, operations: ['z3 time'], behavior: max
# 01-19 edit: combine the two full rows together (0.07 added for 1024)
# 01-19 edit: change 0.000000 for full to 0.010000 for nodes <= 64
nodes       full  monolithic
16      0.010000  0.010
32      0.010000  0.030
64      0.010000  18.080
128     0.010000  566.204
256     0.012000  7201.088
512     0.020000  7201.362
1024    0.070000  7201.778
2048    0.352000  7209.176
4096   62.716667  7213.918


==> data/sp-e2e-01-14.dat <==
# input: data/sp-results-2022-01-14.csv, operations: ['Entire Program'], behavior: max
nodes         full   horizontal   monolithic        pods     vertical
20        0.703290     0.412701     0.375784    0.431491     0.380864
80       14.966971     6.288381     7.033711    5.991132     5.644105
125      52.776493    19.907875    34.126308   18.919961    24.837665
180     149.273369    57.173980    99.883843   49.844181    70.158245
320     855.321450   288.614534  2105.817722  245.255411   413.549494
500    3467.243485  1147.547206  7711.120243  910.405348  1283.361483

==> data/sp-part-09-29.dat <==
# input: data/sp-results-2021-09-29.csv, operations: ['Partitioning']
nodes         full  horizontal        pods   vertical
20        0.081017    0.016787    0.018403   0.010385
80        5.956441    1.359536    1.454732   0.328371
125      27.805606    6.069059    5.855072   1.266779
180      79.227784   18.836288   17.375960   4.123797
320     453.330747  107.765546  106.880467  32.511972
500    1876.328445  434.844664  388.710953  98.034018

==> data/sp-z3-01-14.dat <==
# input: data/sp-results-2022-01-14.csv, operations: ['z3 time'], behavior: max
# 01-19 edit: change full 20 0.000 -> 0.010
nodes   full  horizontal  monolithic   pods  vertical
20     0.010       0.020       0.030  0.010     0.030
80     0.010       0.190       1.406  0.050     0.738
125    0.024       0.448      14.566  0.090     8.006
180    0.022       0.794      47.888  0.160    18.706
320    0.032       3.006    1833.660  0.436   153.394
500    0.030       7.366    6760.884  0.948   387.208


==> data/topzoo-corrected-z3-01-18.dat <==
# input: topzoo-kdl-corrected-2022-01-18.csv, operations: ['z3 time'], behavior: max
# 01-18 edit: change "monolithic" header to 1; squish 754 rows together (take avg)
nodes    174         2     20     25        4     41      7    75   754       8           1
41     0.000     0.020  0.000  0.000    0.010  0.002  0.004  0.00  0.00   0.000       0.036
174    0.048     3.978  0.106  0.000    0.708  0.000  0.000  0.00  0.00   0.000       7.924
754    0.000  3371.702  0.000  3.054  309.144  0.000  0.000  0.58  0.03  60.038      28.848


==> svg-inkscape/closed-srp_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1 (c4e8f9ed74, 2021-05-24), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'closed-srp_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{266.18600464bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71765503)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{closed-srp_svg-tex.pdf}}%
    \put(0.18036646,0.50732975){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a\end{tabular}}}}%
    \put(0.5159744,0.34707522){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b\end{tabular}}}}%
    \put(0.27255629,0.11489177){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}c\end{tabular}}}}%
    \put(0.80856233,0.55234245){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}d\end{tabular}}}}%
    \put(0.68865542,0.09969953){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}e\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/cut-d_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1 (c4e8f9ed74, 2021-05-24), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cut-d_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{266.19238108bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71763991)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cut-d_svg-tex.pdf}}%
    \put(0.17696326,0.49865484){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a\end{tabular}}}}%
    \put(0.51256328,0.33840408){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b\end{tabular}}}}%
    \put(0.269151,0.10622619){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}c\end{tabular}}}}%
    \put(0.8051442,0.54366646){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}d\end{tabular}}}}%
    \put(0.68524016,0.09103437){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}e\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/cut-de_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1 (c4e8f9ed74, 2021-05-24), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cut-de_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{266.18756606bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71776709)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cut-de_svg-tex.pdf}}%
    \put(0.18709858,0.5002488){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a\end{tabular}}}}%
    \put(0.52270455,0.33999521){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b\end{tabular}}}}%
    \put(0.27928787,0.10781312){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}c\end{tabular}}}}%
    \put(0.81529077,0.54526123){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}d\end{tabular}}}}%
    \put(0.69538456,0.09262097){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}e\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/cut-deca-no-shadow_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1 (c4e8f9ed74, 2021-05-24), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cut-deca-no-shadow_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{266.18624878bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71973315)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cut-deca-no-shadow_svg-tex.pdf}}%
    \put(0.18709452,0.50013494){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a\end{tabular}}}}%
    \put(0.52270215,0.33988056){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b\end{tabular}}}}%
    \put(0.81528982,0.5451476){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}d\end{tabular}}}}%
    \put(0.69538301,0.0925051){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}e\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/cut-deca_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1 (c4e8f9ed74, 2021-05-24), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cut-deca_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{266.18624878bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71973315)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cut-deca_svg-tex.pdf}}%
    \put(0.18709452,0.50013494){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a\end{tabular}}}}%
    \put(0.52270215,0.33988056){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b\end{tabular}}}}%
    \put(0.27928426,0.10769732){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}c\end{tabular}}}}%
    \put(0.81528982,0.5451476){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}d\end{tabular}}}}%
    \put(0.69538301,0.0925051){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}e\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/fat20-c0a0_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.1 (3bf5ae0d25, 2021-09-20, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fat20-c0a0_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{938.25036657bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.21266831)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fat20-c0a0_svg-tex.pdf}}%
    \put(0.78881906,0.05852598){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$a_0$}\end{tabular}}}}%
    \put(0.92652527,0.15389957){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$c_0$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fat20-c0a0_svg-tex.pdf}}%
    \put(0.92649715,0.20295109){\color[rgb]{0.78039216,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\outh(c_0) = 2$\end{tabular}}}}%
    \put(0.78879094,0.0078828){\color[rgb]{0.78039216,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\inh(a_0) = 3$\end{tabular}}}}%
    \put(0.75776649,0.16489398){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$T_{spines}$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fat20-c0a0_svg-tex.pdf}}%
    \put(0.42215436,0.05845568){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$a_0$}\end{tabular}}}}%
    \put(0.55985927,0.15382927){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$c_0$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fat20-c0a0_svg-tex.pdf}}%
    \put(0.55983118,0.20288079){\color[rgb]{0.78039216,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\inh(c_0) = 2$\end{tabular}}}}%
    \put(0.42212626,0.00301633){\color[rgb]{0.78039216,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\outh(a_0) = 3$\end{tabular}}}}%
    \put(0.39275651,0.16482367){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$T_{p0}$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fat20-c0a0_svg-tex.pdf}}%
    \put(0.06726252,0.05845568){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$a_0$}\end{tabular}}}}%
    \put(0.20496716,0.15382927){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$c_0$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fat20-c0a0_svg-tex.pdf}}%
    \put(0.20493905,0.20288079){\color[rgb]{0.78039216,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$I(c_{0}a_{0}) = 2$\end{tabular}}}}%
    \put(0.06723442,0.00301633){\color[rgb]{0.78039216,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$I(a_{0}c_{0}) = 3$\end{tabular}}}}%
    \put(0.05392952,0.16307507){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{$S$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/fat20-pod0_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1 (c4e8f9ed74, 2021-05-24), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fat20-pod0_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{429.52443237bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59677051)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fat20-pod0_svg-tex.pdf}}%
    \put(0.06190717,0.04771062){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$e_0$}\end{tabular}}}}%
    \put(0.06190675,0.19466539){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$a_0$}\end{tabular}}}}%
    \put(0.23295148,0.04771057){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$e_1$}\end{tabular}}}}%
    \put(0.23295147,0.19466539){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$a_1$}\end{tabular}}}}%
    \put(0.45250928,0.48416788){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$c_0$}\end{tabular}}}}%
    \put(0.61441147,0.48416788){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$c_1$}\end{tabular}}}}%
    \put(0.77415425,0.4841476){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$c_2$}\end{tabular}}}}%
    \put(0.93821601,0.48416788){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$c_3$}\end{tabular}}}}%
    \put(0.93815462,0.57554429){\color[rgb]{0.78039216,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$2$\end{tabular}}}}%
    \put(0.45244788,0.57554429){\color[rgb]{0.78039216,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$2$\end{tabular}}}}%
    \put(0.61435008,0.57554429){\color[rgb]{0.78039216,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$2$\end{tabular}}}}%
    \put(0.7740928,0.57554429){\color[rgb]{0.78039216,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$2$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/fragment-chain_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1 (c4e8f9ed74, 2021-05-24), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fragment-chain_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{266.8940381bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,2.49149558)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fragment-chain_svg-tex.pdf}}%
    \put(0.17649618,2.27199825){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a\end{tabular}}}}%
    \put(0.5112138,2.11216886){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b\end{tabular}}}}%
    \put(0.26844144,1.88060136){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}c\end{tabular}}}}%
    \put(0.80302553,2.31689154){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}d\end{tabular}}}}%
    \put(0.68343672,1.86544942){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}e\end{tabular}}}}%
    \put(1.0066779,1.80116399){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$R$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fragment-chain_svg-tex.pdf}}%
    \put(0.18659839,1.38837979){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a\end{tabular}}}}%
    \put(0.52131601,1.22855039){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b\end{tabular}}}}%
    \put(0.27854365,0.99698289){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}c\end{tabular}}}}%
    \put(0.81312775,1.43327307){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}d\end{tabular}}}}%
    \put(0.69353893,0.98183096){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}e\end{tabular}}}}%
    \put(1.00667835,0.91608049){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$S$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fragment-chain_svg-tex.pdf}}%
    \put(0.18659835,0.50329644){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a\end{tabular}}}}%
    \put(0.52131597,0.34346704){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b\end{tabular}}}}%
    \put(0.27854362,0.11189954){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}c\end{tabular}}}}%
    \put(0.81312771,0.54818972){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}d\end{tabular}}}}%
    \put(0.69353889,0.09674761){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}e\end{tabular}}}}%
    \put(1.00667835,0.03099721){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$T$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fragment-chain_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/open-srp_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'open-srp_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{266.18624878bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.72286082)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{open-srp_svg-tex.pdf}}%
    \put(0.1870946,0.50428845){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a\end{tabular}}}}%
    \put(0.52270223,0.34403407){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b\end{tabular}}}}%
    \put(0.27928435,0.11185083){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}c\end{tabular}}}}%
    \put(0.8152899,0.54930111){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}d\end{tabular}}}}%
    \put(0.6953831,0.09665861){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}e\end{tabular}}}}%
    \put(1.00935518,0.03073338){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$S$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{open-srp_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/uscarrier-0-of-20_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'uscarrier-0-of-20_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{468.10849641bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6717527)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{uscarrier-0-of-20_svg-tex.pdf}}%
    \put(0.8921192,0.23215645){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}120\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{uscarrier-0-of-20_svg-tex.pdf}}%
    \put(0.51401634,0.38596695){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}19\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{uscarrier-0-of-20_svg-tex.pdf}}%
    \put(0.43080454,0.23215635){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}123\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{uscarrier-0-of-20_svg-tex.pdf}}%
    \put(0.58451281,0.23215645){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}138\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{uscarrier-0-of-20_svg-tex.pdf}}%
    \put(0.36800229,0.54869201){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}31\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{uscarrier-0-of-20_svg-tex.pdf}}%
    \put(0.28025011,0.2331978){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}131\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{uscarrier-0-of-20_svg-tex.pdf}}%
    \put(0.71538889,0.38581399){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}24\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{uscarrier-0-of-20_svg-tex.pdf}}%
    \put(0.73933824,0.23215645){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}52\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{uscarrier-0-of-20_svg-tex.pdf}}%
    \put(0.27689182,0.07834594){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}149\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{uscarrier-0-of-20_svg-tex.pdf}}%
    \put(0.12318355,0.23215645){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}113\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{uscarrier-0-of-20_svg-tex.pdf}}%
    \put(0.36807625,0.63045199){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$\mathtt{len}=5$}\end{tabular}}}}%
    \put(0.89453683,0.31329018){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$\mathtt{len}=8$}\end{tabular}}}}%
  \end{picture}%
\endgroup%

